The Habitable Zone of Kepler-16: Impact of Binarity and Climate Models

We continue to investigate the binary system Kepler-16, consisting of a K-type main-sequence star, a red dwarf, and a circumbinary Saturnian planet. As part of our study, we describe the system's habitable zone based on different climate models. We also report on stability investigations for possible Earth-mass Trojans while expanding a previous study by B. L. Quarles and collaborators given in 2012. For the climate models we carefully consider the relevance of the system's parameters. Furthermore, we pursue new stability simulations for the Earth-mass objects starting along the orbit of Kepler-16b. The eccentricity distribution as obtained prefers values close to circular, whereas the inclination distribution remains flat. The stable solutions are distributed near the co-orbital Lagrangian points, thus enhancing the plausibility that Earth-mass Trojans might be able to exist in the Kepler-16(AB) system.

==> NewAASTeX.txt <==
From: The University of Chicago Press [apj-help@mss.uchicago.edu]
Sent: Wednesday, February 04, 2004 3:00 PM
To: cuntz@uta.edu
Subject: Update: AAS Journals Submission Guidelines


AASTEX v5.2 NOW AVAILABLE

The American Astronomical Society and the University of Chicago
Press are pleased to introduce AASTeX v5.2. Authors are strongly
encouraged to use this new version of AASTeX for all subsequent
manuscript preparation for the ApJ, the ApJ Letters, the ApJ
Supplements, and the AJ. This is the first major upgrade of AASTeX
in four years and includes many significant improvements over the
previous versions. These include:

  - The option to print long abstracts on a second page in the
    two-column preprint style.

  - Improved table management for both manuscript-embedded and
    stand-alone tables.

  - Improved graphics sizing, including reintroduction of the
    \plotfiddle macro.

  - New markup for object and data set linking and facilities
    identification, features which will be introduced into the
    electronic ApJ and AJ in the near future.

Copies of AASTeX v5.2 and new supporting documentation are now
available at the University of Chicago's AASTeX web site:

   http://www.journals.uchicago.edu/AAS/AASTeX/


APJ LETTERS NEWS

Effective 1 February 2004 the Astrophysical Journal Letters
editorial office will begin accepting Microsoft Word and Rich Text
Format (RTF) file types for manuscript submission.

Please see

   http://www.journals.uchicago.edu/ApJ/instruct.word.html

for guidelines on manuscript preparation. AASTeX is strongly
preferred for manuscripts containing complex math or extended
characters. Authors should be aware that due to technical aspects
of processing Word and RTF files, there may be slight delays in
the manuscript processing.

We apologize if you receive more than one copy of this e-mail.
The content is so important to contributors to our journals that
we have used more than one mailing list and there may be significant
overlap.

